The Simplest Walking Robot: A bipedal robot with one actuator and two rigid bodies

We present the design and experimental results of the first 1-DOF, hip-actuated bipedal robot. While passive dynamic walking is simple by nature, many existing bipeds inspired by this form of walking are complex in control, mechanical design, or both. Our design using only two rigid bodies connected by a single motor aims to enable exploration of walking at smaller sizes where more complex designs cannot be constructed. The walker, "Mugatu", is self-contained and autonomous, open-loop stable over a range of input parameters, able to stop and start from standing, and able to control its heading left and right. We analyze the mechanical design and distill down a set of design rules that enable these behaviors. Experimental evaluations measure speed, energy consumption, and steering.

==> VideoReadme.txt <==
1) Description: This is a video file showing the robot walking and turning.
2) The .mp4 file can be played with standard multimedia players including Windows Media Player, QuickTime Player, and VLC.
3) Author contact: Aaron M. Johnson <amj1@cmu.edu>

==> VideoSummary.txt <==
This video shows experiments running the robot with stable and unstable walking as well as left and right turning.
